On Energy Efficiency and Fairness Maximization in RIS-Assisted MU-MISO mmWave Communications

Reconfigurable intelligent surfaces (RISs) are considered to be a promising solution to overcome the blockage issue in the millimeter-wave (mmWave) band. Energy efficiency is an important performance metric in mmWave systems with a large number of antennas. However, due to the severe path loss in mmWave systems, resource allocation algorithms tend to allocate most of the resources for the benefit of the users with higher channel gains. In this paper, we propose a lexicographic-based approach to find the optimal power allocation, RIS phase shift matrix, and analog precoders that maximize both energy efficiency and user fairness. We solve the corresponding multi-objective optimization problem in two stages. In the first stage, we maximize the energy efficiency, and in the second stage we maximize the fairness subject to a minimum energy efficiency constraint. We propose an alternating optimization procedure to solve the optimization problem in each stage. The optimal power allocation is found using Dinkelbach's method in the first stage and using convex optimization techniques in the second stage, the RIS phase shift matrix is found using a gradient ascent algorithm, and the analog precoder is determined using beam alignment. Numerical results show that the proposed algorithm can achieve an excellent trade-off between the energy efficiency and fairness by boosting the minimum weighted rate with a minor and controllable reduction in the energy efficiency.

==> N_EE.csv <==
nRIS,maxEE,eeAware,prop85,prop50
4,3.819,0.0198,3.0039,1.7693
9,10.2868,0.0776,8.0897,4.7617
16,24.7675,0.2676,19.4991,11.4622
25,44.4298,1.8381,34.9698,20.6579
36,63.8445,5.9509,50.2617,29.8449
49,90.9638,17.1536,71.8834,44.8231
64,122.8579,40.508,99.1851,66.2634
81,155.5712,63.6856,127.5499,89.8757
100,195.1435,107.1762,165.389,128.2475
121,245.1215,149.0747,207.9276,170.1737
144,292.8177,195.83,249.4137,212.6544
169,336.9973,231.5009,285.1226,247.5198
196,365.1083,267.0714,310.641,277.7703
225,386.3151,289.4422,329.1167,298.3624
256,405.6507,310.2906,346.299,319.0769
289,413.7637,321.1968,353.225,326.7298
324,419.9702,326.0148,358.5234,331.6307
361,424.1699,329.2749,362.1086,334.9471
400,426.2907,330.9213,363.9191,336.6218


==> N_JFI.csv <==
nRIS,maxEE,eeAware,prop85,prop50
4,0.25,0.9707,0.2763,0.2984
9,0.2507,0.9804,0.2708,0.3134
16,0.2586,0.9901,0.2751,0.336
25,0.2761,0.9999,0.2955,0.3605
36,0.2939,0.9999,0.3219,0.4015
49,0.3287,0.9999,0.41,0.4982
64,0.3716,0.9999,0.5206,0.6552
81,0.4141,0.9999,0.6384,0.8074
100,0.4659,0.9999,0.7434,0.9242
121,0.5282,0.9999,0.8195,0.9988
144,0.5837,0.9999,0.8942,0.9988
169,0.618,0.9999,0.9197,0.9988
196,0.6355,0.9999,0.9392,0.9988
225,0.6534,0.9999,0.9507,0.9988
256,0.6703,0.9999,0.96,0.9988
289,0.6804,0.9999,0.9645,0.9988
324,0.6838,0.9999,0.9694,0.9988
361,0.6872,0.9999,0.9742,0.9988
400,0.6906,0.9999,0.9791,0.9988


==> P_EE.csv <==
P,maxEE,eeAware,prop85,prop50
5,18.299,0.0868,14.4166,8.4694
10,31.3818,0.3013,24.684,14.5198
15,51.7998,1.6704,40.7439,24.0073
20,80.8934,8.4952,64.017,38.6412
25,121.3081,30.2936,97.0738,62.6337
30,164.4987,73.0843,133.1975,96.0992
35,178.2496,100.4449,144.662,113.0076
40,187.7344,105.7315,152.2758,118.9554
45,187.7344,105.7315,152.2758,118.9554


==> P_JFI.csv <==
P,maxEE,eeAware,prop85,prop50
5,0.2522,0.9538,0.2607,0.2881
10,0.2565,0.9719,0.2648,0.2915
15,0.2792,0.9812,0.2853,0.3179
20,0.3165,0.9894,0.3608,0.4515
25,0.3866,0.9986,0.5124,0.6449
30,0.4955,0.9997,0.733,0.8506
35,0.5505,0.9999,0.8141,0.9146
40,0.5794,0.9999,0.8393,0.9429
45,0.5794,0.9999,0.8393,0.9429


==> conv_EE.csv <==
iter,maxEE,maxF85,maxF50
0,0.2871,113.0738,113.0738
1,104.254,97.0003,59.178
2,111.6648,96.9916,59.4391
3,112.5197,97.0971,59.7893
4,112.9242,97.237,60.466
5,113.0738,97.3962,61.3172
6,113.0738,97.5781,61.9392
7,113.0738,97.7521,62.6707
8,113.0738,97.9323,63.3739
9,113.0738,98.1405,64.0149
10,113.0738,98.2199,64.5897
11,113.0738,98.3774,65.1104
12,113.0738,98.5428,65.4462
13,113.0738,98.6221,65.8501
14,113.0738,98.6221,65.8501
15,113.0738,98.6221,65.8501


==> conv_mwr.csv <==
iter,maxEE,maxF85,maxF50
0,0,0.9297,0.9297
1,0.411,8.4115,9.522
2,0.7168,10.6089,11.7381
3,0.9126,12.4575,13.8228
4,1.0019,14.0381,15.7337
5,0.9297,15.3742,17.4671
6,0.9297,16.5569,19.009
7,0.9297,17.6375,20.3686
8,0.9297,18.5723,21.5712
9,0.9297,19.4152,22.6658
10,0.9297,20.2252,23.6632
11,0.9297,20.9083,24.5808
12,0.9297,21.514,25.399
13,0.9297,21.7977,25.772
14,0.9297,21.7977,25.772
15,0.9297,21.7977,25.772

